Leximin Approximation: From Single-Objective to Multi-Objective

Leximin is a common approach to multi-objective optimization, frequently employed in fair division applications. In leximin optimization, one first aims to maximize the smallest objective value; subject to this, one maximizes the second-smallest objective; and so on. Often, even the single-objective problem of maximizing the smallest value cannot be solved accurately. What can we hope to accomplish for leximin optimization in this situation? Recently, Henzinger et al. (2022) defined a notion of \emph{approximate} leximin optimality. Their definition, however, considers only an additive approximation. In this work, we first define the notion of approximate leximin optimality, allowing both multiplicative and additive errors. We then show how to compute, in polynomial time, such an approximate leximin solution, using an oracle that finds an approximation to a single-objective problem. The approximation factors of the algorithms are closely related: an $(\alpha,\epsilon)$-approximation for the single-objective problem (where $\alpha \in (0,1]$ and $\epsilon \geq 0$ are the multiplicative and additive factors respectively) translates into an $\left(\frac{\alpha^2}{1-\alpha + \alpha^2}, \frac{\epsilon}{1-\alpha +\alpha^2}\right)$-approximation for the multi-objective leximin problem, regardless of the number of objectives.

==> files/icai23rebuttal.txt <==
We are grateful to all the reviewers for their deep review and helpful comments.  We will revise the manuscript in line with your comments and suggestions.  Below are replies to specific questions.

Reviewer #3.
With regard to non-identical objective functions.  While at times it may be easier to solve P1, P2 or P3 when the objective functions (f_j) are identical, there are also cases when it is possible to do so with non-identical functions.  In particular, in the application presented in Section 5, the objective functions E_i are determined by the agents'  utility functions u_i, which need not be identical, and we present an efficient approximation algorithm for this case.  Additionally, (P3) can be approximated efficiently whenever S is convex and all the f_j’s are concave (and polynomially computable), using convex optimization techniques.  



Reviewer #4.  
-	Definition of approximation: We apologize if the text is confusing.  We will make an effort to clarify the exposition. As you mention, while in the single objective case we can directly define the notion of approximation using x that is inferior to a single optimal x*, in the multi-objective case we find it necessary to first define the opposite notion of “approximate-superiority” (technically (\alpha,\epsilon)-preference). Then, the approximately optimal solution is one that is not (\alpha,\epsilon)-preferred by any other solution.  Under this definition, the approximation is not only with respect to the single optimal x*, but with respect to the entire solution space. Section 3.1 is intended to justify the need for such a definition. We do note that Lemma 5 establishes that the optimal x* is also approximately optimal (for any alpha, epsilon). In particular, no other approximate solution r is ever (alpha,epsilon)-preferred over x*. Again, we will make an effort to clarify and simplify the exposition.
-	As you said, (P2) can at times be solved directly despite the exponential number of constraints, for example, if there is a separation oracle. (P3) is provided for cases where such a solver is unavailable. 
-	Beginning of Section 5: The figures provided at the beginning of Section 5 are the approximation ratios.  Corollaries 11, 12 state the same results, but this time in terms of the multiplicative error (with Error=1-ApproxFactor).   This is evidently confusing.  We will change Corollaries 11-12 to also state the result in terms of the approximation factors.   

